VAPOLA -- A multiyear, multiband polarization survey of AGNs and Sgr A* at millimeter wavelengths with ALMA II. Spectropolarimetric properties and their evolution from 2017 to 2023

We aim to present a systematic analysis of the spectropolarimetric properties of a sample of 39 active galactic nuclei (AGNs) and Sagittarius A* observed with the Atacama Large Millimeter/submillimeter Array during five VLBI campaigns between 2017 and 2023. We characterized the compact cores in total intensity and polarization, focusing on the behavior of the linear-polarization (LP) fraction, electric vector position angle (EVPA), and Faraday rotation measure (RM) over time and spectral domains. We investigated both individual objects -- such as M87, Sgr A*, 3C273, and 3C279 -- and ensemble properties of different source classes, including flat-spectrum radio quasars, BLLac objects, and other active galaxies. While total intensity and spectral index are generally stable on weekly timescales, polarization properties often exhibit strong variability, with significant day-to-day changes in LP, EVPA, and RM. Several sources display large EVPA rotations accompanied by variations in LP and RM, in some cases coinciding with flaring activity. We observe that the magnitude of RM increases with observing frequency for all sources for which we have reliable multiband measurements, consistent with Faraday rotation arising in a magnetized sheath surrounding the relativistic jet, although an origin in the accretion flow -- particularly in the case of Sgr A* -- cannot be ruled out.

==> corrections.txt <==
aa62590-26 corrections

Douglas Ferreira Carlos

#########

+ We left the title "A multiyear, multiband polarization survey of AGNs and Sgr A* at millimeter wavelengths with ALMA" to be consistent with the earlier work from Mus et al. (2026), e.g., VAPOLA I

+ We left the term "minispiral" instead of "mini spiral" to be consistent with previous works which discuss the extended structure surrounding SgrA*



